MagneticSpy: Exploiting Magnetometer in Mobile Devices for Website and Application Fingerprinting

Recent studies have shown that aggregate CPU usage and power consumption traces on smartphones can leak information about applications running on the system or websites visited. In response, access to such data has been blocked for mobile applications starting from Android 8. In this work, we explore a new source of side-channel leakage for this class of attacks. Our method is based on the fact that electromagnetic activity caused by mobile processors leads to noticeable disturbances in magnetic sensor measurements on mobile devices, with the amplitude being proportional to the CPU workload. Therefore, recorded sensor data can be analyzed to reveal information about ongoing activities. The attack works on a number of devices: we evaluated 80 models of modern smartphones and tablets and observed the reaction of the magnetometer to the CPU activity on 56 of them. On selected devices we were able to successfully identify which application has been opened (with up to 90% accuracy) or which web page has been loaded (up to 91% accuracy). The presented side channel poses a significant risk to end users' privacy, as the sensor data can be recorded from native apps or even from web pages without user permissions. Finally, we discuss possible countermeasures to prevent the presented information leakage.

==> tables/apps.csv <==
application,precision,recall,f1-score,support
com.UCMobile.intl,0.9166666666666666,0.8461538461538461,0.8799999999999999,39
com.airbnb.android,1.0,1.0,1.0,47
com.amazon.mShop.android.shopping,1.0,0.9743589743589743,0.9870129870129869,39
com.android.chrome,0.9622641509433962,0.9622641509433962,0.9622641509433962,53
com.android.vending,0.96875,0.9393939393939394,0.9538461538461539,33
com.booking,0.8,0.9655172413793104,0.8750000000000001,29
com.cleanmaster.mguard,0.9074074074074074,0.9423076923076923,0.9245283018867925,52
com.cleanmaster.security,0.8823529411764706,0.9782608695652174,0.9278350515463919,46
com.cmplay.tiles2,0.8085106382978723,0.9047619047619048,0.853932584269663,42
com.contextlogic.wish,0.925,0.925,0.925,40
com.dianxinos.dxbs,1.0,0.975,0.9873417721518987,40
com.dianxinos.optimizer.duplay,0.8297872340425532,0.975,0.896551724137931,40
com.dts.freefireth,1.0,0.9375,0.967741935483871,48
com.etermax.preguntados.lite,0.9069767441860465,1.0,0.951219512195122,39
com.facebook.katana,0.8846153846153846,0.8846153846153846,0.8846153846153846,52
com.facebook.lite,0.7209302325581395,0.7948717948717948,0.7560975609756098,39
com.facebook.orca,0.9767441860465116,0.9545454545454546,0.9655172413793104,44
com.fingersoft.hillclimb,0.9574468085106383,0.9782608695652174,0.967741935483871,46
com.firsttouchgames.dls3,0.9545454545454546,0.5384615384615384,0.6885245901639344,39
com.fungames.sniper3d,0.7,0.7777777777777778,0.7368421052631577,36
com.gameloft.android.ANMP.GloftA8HM,0.8918918918918919,1.0,0.9428571428571428,33
com.gameloft.android.ANMP.GloftDMHM,0.8125,0.6046511627906976,0.6933333333333334,43
com.google.android.GoogleCamera,1.0,0.98,0.98989898989899,50
com.google.android.apps.maps,0.9259259259259259,0.9090909090909091,0.9174311926605504,55
com.google.android.apps.photos,0.9583333333333334,1.0,0.9787234042553191,46
com.google.android.apps.translate,1.0,0.9183673469387755,0.9574468085106383,49
com.google.android.calendar,0.9743589743589743,0.9047619047619048,0.9382716049382716,42
com.google.android.gm,0.9215686274509803,0.9591836734693877,0.9400000000000001,49
com.google.android.googlequicksearchbox,0.9090909090909091,0.9302325581395349,0.9195402298850575,43
com.google.android.play.games,0.9047619047619048,1.0,0.9500000000000001,38
com.google.android.youtube,0.8780487804878049,0.9473684210526315,0.9113924050632912,38
com.imangi.templerun2,0.7,0.7446808510638298,0.7216494845360825,47
com.instagram.android,0.9166666666666666,0.8979591836734694,0.9072164948453607,49
com.kiloo.subwaysurf,1.0,0.4883720930232558,0.65625,43
com.king.candycrushsaga,0.5671641791044776,0.95,0.7102803738317757,40
com.king.farmheroessaga,0.9772727272727273,0.9772727272727273,0.9772727272727273,44
com.lenovo.anyshare.gps,0.972972972972973,0.9473684210526315,0.9599999999999999,38
com.linkedin.android,0.8478260869565217,0.9512195121951219,0.8965517241379309,41
com.miniclip.eightballpool,0.9148936170212766,0.9555555555555556,0.9347826086956522,45
com.mobile.legends,0.9285714285714286,1.0,0.962962962962963,39
com.mxtech.videoplayer.ad,0.96,0.8421052631578947,0.8971962616822429,57
com.nekki.shadowfight,1.0,0.926829268292683,0.9620253164556963,41
com.ngame.allstar.eu,1.0,0.9767441860465116,0.988235294117647,43
com.outfit7.mytalkingangelafree,0.8809523809523809,0.6981132075471698,0.7789473684210525,53
com.outfit7.mytalkingtomfree,0.8958333333333334,0.9148936170212766,0.9052631578947369,47
com.paypal.android.p2pmobile,0.9767441860465116,1.0,0.988235294117647,42
com.picsart.studio,0.8478260869565217,0.8297872340425532,0.8387096774193549,47
com.qihoo.security,0.9090909090909091,0.975609756097561,0.9411764705882352,41
com.quvideo.xiaoying,0.98,0.9423076923076923,0.9607843137254902,52
com.roidapp.photogrid,0.9375,0.9574468085106383,0.9473684210526315,47
com.skype.raider,1.0,0.8461538461538461,0.9166666666666666,52
com.snapchat.android,0.975,1.0,0.9873417721518987,39
com.spotify.music,0.9152542372881356,0.9,0.9075630252100839,60
com.supercell.clashofclans,0.6956521739130435,0.8205128205128205,0.7529411764705882,39
com.supercell.clashroyale,0.9782608695652174,0.9574468085106383,0.967741935483871,47
com.supercell.hayday,0.782608695652174,0.9,0.8372093023255814,40
com.surpax.ledflashlight.panel,0.9705882352941176,0.66,0.7857142857142857,50
com.tencent.ig,0.9166666666666666,0.5789473684210527,0.7096774193548387,38
com.tencent.mm,0.92,1.0,0.9583333333333334,46
com.tripadvisor.tripadvisor,1.0,1.0,1.0,43
com.twitter.android,0.9459459459459459,0.7446808510638298,0.8333333333333334,47
com.waze,0.8867924528301887,0.9791666666666666,0.9306930693069307,48
com.whatsapp,0.9142857142857143,0.9411764705882353,0.9275362318840579,34
com.zhiliaoapp.musically,0.7291666666666666,0.9210526315789473,0.8139534883720931,38
jp.naver.line.android,1.0,0.9166666666666666,0.9565217391304348,48
me.pou.app,0.8444444444444444,0.9743589743589743,0.9047619047619048,39
net.zedge.android,0.6530612244897959,0.8205128205128205,0.7272727272727272,39
Average,0.9047689566908373,0.9006663987588113,0.8967563800789243,2932


==> tables/classification-basic-combined.csv <==
dataset,setup,browser,sampling-rate,accuracy
sensor,in-app,Webview,100,0.9049360146252285
sensor,in-app,Chrome,100,0.7486288848263254
sensor,in-browser,WebView,10,0.8665447897623401
cpu,in-app,Webview,50,0.8903107861060329
sensor,in-app,,100,0.8997271487039563
cpu,in-app,,50,0.9575257731958763


==> tables/classification-devices.csv <==
device,setup,sampling-rate,accuracy,accuracy-crossclass
Google Pixel XL,V,50,0.6247714808043876,0.5319926873857403
Google Pixel 2,L,100,0.9049360146252285,0.8340950639853748
Google Pixel 3,V,100,0.8359232175502742,0.8080438756855576
HTC U12+,V,50,0.8656307129798904,0.8094149908592322
Samsung Galaxy Note 9,V,100,0.8638025594149908,0.819926873857404
Samsung Galaxy S9+,V,100,0.8185557586837294,0.7806215722120659

==> tables/open-world-4.csv <==
website,precision,recall,f1-score
facebook.com,0.9545454545454546,0.4883720930232558,0.6461538461538462
google.com,1.0,0.4186046511627907,0.5901639344262295
taobao.com,0.8461538461538461,0.5116279069767442,0.6376811594202898
wikipedia.org,0.7708333333333334,0.8604651162790697,0.8131868131868132
youtube.com,0.972972972972973,0.8372093023255814,0.9
Average (monitored),0.908884,0.6232558139534884,0.717437
Average (overall),0.9222743737465885,0.6856633698654547,0.7634313672842596


==> tables/related-works-acm.csv <==
work,target,source,platform,defence,scenario
Jana \& Shmatikov~\cite{Jana:2012aa},WF,memory footprint,mobile apps,Android 7,app
Zhou~et~al~\cite{Zhou:2013aa},AF,data-usage statistics,mobile apps,Android 7,app
Spreitzer~et~al.~\cite{Spreitzer:2016aa},WF,data-usage statistics,mobile apps,Android 7,app
Gulmezoglu~et~al.~\cite{Gulmezoglu:2017aa},WF,hardware perf. events,desktop apps,Android 7,app
Chen~et~al.~\cite{Chen:2017ab},AF,power traces (SW),mobile apps,Android 8,app
Clark~et~al.~\cite{Clark:2013aa},WF,power traces (HW),desktop apps,Android 8$^\text{b}\!\!$ ,app
Yang~et~al.~\cite{Yang:2017aa},WF,power traces (HW),mobile apps,Android 8$^\text{b}\!\!$ ,app
Diao~et~al.~\cite{Diao:2016aa},AF,system interrupts,mobile apps,Android 8,app
Spreitzer~et~al.~\cite{Spreitzer:2018ab},AF\&WF,several Android APIs,mobile apps,not blocked,app
Spreitzer~et~al.~\cite{Spreitzer:2018aa},AF\&WF,several \textit{procfs} resources,mobile apps,not blocked,app
Shusterman~et~al.~\cite{Shusterman:2019aa},WF,cache occupancy,desktop browsers$^\text{c}\!\!$,not blocked$^\text{c}\!\!$,app\&browser$^\text{c}\!\!$
Our work,AF\&WF,magnetometer data,mobile apps \& browsers,not blocked,app\&browser

==> tables/scenarios.csv <==
property,local,remote
Recorder,native app,web page
Sensor access,Sensor or Core Motion frameworks,Generic Sensor API
Sampling rate,50--100Hz,10Hz
Background recording, Android $\le$ 7: full \newline Android 8--9: partial (or full with notification) \newline iOS 5 and newer: partial, n/a
Attack code distribution,Application markets,Phishing web links or \newline 3rd-party JavaScript inclusions
Scalability,medium,high

==> tables/snr-3-affected-part.csv <==
smartphone,setup,magnetometer, correlation, snr,correlation-cpu
Google Pixel,{V,A,L},AKM AK09915,0.864,14.7,0.890
Google Pixel 2,{V,A,L},AKM AK09915,0.776,10.8,
Google Pixel 3,{V,A},STMicro LIS2MDL,0.898,14.2,
Google Pixel C,V,Google CROSEC,0.907,27.4,
Google Pixel XL,{V,A},AKM AK09915,0.829,12.2,0.945
Huawei Mate 20 Pro,V,AKM,0.806,20.1,
HTC U Ultra,V,AKM AK09915,0.945,28.6,0.961
HTC U12+,V,AKM AK09915,0.602,7.1,
LG Nexus 5X,{V,L},Bosch BMM150,0.881,15.5,0.931
LG V30,V,AKM LGE,0.928,22.6,0.960
OnePlus 3,V,MEMSIC MMC3416PJ,0.921,14.7,0.949
Samsung Galaxy Note 9,{V,A},AKM AK09918C,0.52,4.1,
Samsung Galaxy S9+,{V,A},AKM AK09916C,0.547,4.2,
Samsung Galaxy S10,{V,A},AKM AK09918C,0.645,7.9,
Sony Xperia 10 Plus,V,GlobalMEMS GMC306,0.780,8.8,
Xiaomi Mi A1,V,AKM AK09918,0.823,11.0,
iPad Air 2,{V,A},Unknown,0.84,12.98,0.42
iPad Mini 3,V,Unknown,0.95,16.75,0.96
iPad Pro 12.9,{V,A},AKM AK8789,0.93,16.26,0.63
iPhone 5S,{V,A},AKM AK8963,0.89,12.11,0.80
iPhone SE,V,Alps HSCDTD007,0.91,19.17,0.87
iPhone 6,A,AKM AK8963,0.70,8.40,0.59
iPhone 6S,{V,A,L},Alps HSCDTD007,0.81,20.32,0.81
iPhone 7,{V,A,L},Alps HSCDTD008A,0.89,11.00,0.85
iPhone 8 Plus,{V,A},Alps e-Compass,0.87,12.04,0.81
iPhone X,{V,A},Unknown,0.77,22.50,0.74
iPhone XR,{V,A},Unknown,0.88,16.89,0.86
iPhone XS,{V,A},Unknown,0.75,12.06,0.72

==> tables/snr-3-affected.csv <==
smartphone,setup,magnetometer, correlation, snr,correlation-cpu
Essential Products PH-1,V,AKM AK09915,0.831,10.2,
Google Pixel,{V,A,L},AKM AK09915,0.864,14.7,0.890
Google Pixel 2,{V,A,L},AKM AK09915,0.776,10.8,
Google Pixel 3,{V,A},STMicro LIS2MDL,0.898,14.2,
Google Pixel 3 XL,{V,A},STMicro LIS2MDL,0.913,15.4,
Google Pixel C,V,Google CROSEC,0.907,27.4,
Google Pixel XL,{V,A},AKM AK09915,0.829,12.2,0.945
HTC U Ultra,V,AKM AK09915,0.945,28.6,0.961
HTC U11,{V,A},AKM AK09915,0.504,-9.7,
HTC U12+,V,AKM AK09915,0.602,7.1,
Huawei Honor View 10,V,AKM AK09918,0.810,10.8,
Huawei Mate 20 Pro,V,AKM,0.806,20.1,
Huawei Mate 10 Pro,V,AKM,0.870,13.0,
Huawei Nexus 6P,V,Bosch BMM150,0.854,14.5,0.939
Huawei P10,V,AKM,0.841,15.8,0.888
Huawei P20 Pro,V,AKM,0.602,3.4,
Huawei P30 Pro,V,AKM AK09918,0.537,4.2,
LG G6,V,AKM LGE,0.855,12.1,0.883
LG Nexus 5X,{V,L},Bosch BMM150,0.881,15.5,0.931
LG V30,V,AKM LGE,0.928,22.6,0.960
Motorola Moto X(4),V,MEMSIC MMC3630KJ,0.822,4.2,
Motorola Moto g(6),V,AKM AK09918,0.539,2.9,
Motorola Moto Z3 Play,V,AKM AK09915,0.793,13.4,
OnePlus 3,V,MEMSIC MMC3416PJ,0.921,14.7,0.949
OnePlus OnePlus 6T,V,AKM AK0991X,0.398,-0.7,
Samsung Galaxy A7,V,Yamaha YAS539,0.836,13.8,
Samsung Galaxy Note 8,{V,A},AKM AK09916C,0.906,16.3,0.946
Samsung Galaxy Note 9,{V,A},AKM AK09918C,0.52,4.1,
Samsung Galaxy S7,V,Yamaha YAS537,0.729,4.5,
Samsung Galaxy S9+,{V,A},AKM AK09916C,0.547,4.2,
Samsung Galaxy S10E,{V,A},AKM AK09918C,0.766,12.3,
Samsung Galaxy S10,{V,A},AKM AK09918C,0.645,7.9,
Samsung Galaxy XCover4,V,AKM AK09916C,0.891,-1.6,0.723
Sony Xperia XZ2,V,AKM AK0991X,0.402,-3.0,
Sony Xperia XZ3,V,AKM AK0991X,0.487,1.7,
Sony Xperia 10 Plus,V,GlobalMEMS GMC306,0.780,8.8,
Xiaomi Mi A1,V,AKM AK09918,0.823,11.0,
Xiaomi Mi A2,V,AKM AK09918,0.794,9.7,
iPad Pro 12.9,{V,A},AKM AK8789,0.93,16.26,0.63
iPad Pro 11,{V,A},AKM AK8789,0.86,12.02,0.58
iPad Air 2,{V,A},Unknown,0.84,12.98,0.42
iPad Mini 3,V,Unknown,0.95,16.75,0.96
iPhone 5S,{V,A},AKM AK8963,0.89,12.11,0.80
iPhone SE,V,Alps HSCDTD007,0.91,19.17,0.87
iPhone 6,A,AKM AK8963,0.70,8.40,0.59
iPhone 6S,{V,A,L},Alps HSCDTD007,0.81,20.32,0.81
iPhone 6S Plus,V,Alps HSCDTD007,0.93,22.88,0.91
iPhone 7,{V,A,L},Alps HSCDTD008A,0.89,11.00,0.85
iPhone 7 Plus,{V,A},Alps HSCDTD008A,0.82,9.59,0.76
iPhone 8,{V,A},Unknown,0.85,13.39,0.88
iPhone 8 Plus,{V,A},Alps e-Compass,0.87,12.04,0.81
iPhone X,{V,A},Unknown,0.77,22.50,0.74
iPhone XR,{V,A},Unknown,0.88,16.89,0.86
iPhone XS,{V,A},Unknown,0.75,12.06,0.72
iPhone XS Max,{V,A},Unknown,0.76,11.72,0.74

==> tables/snr-3-not-affected.csv <==
smartphone, setup, magnetometer
Asus ZenFone 5Z,V,AKM AK0991X
Google Pixel 2 XL,{V,A},AKM AK09915
LGE LG G7 ThinQ,{V,A},AKM LGE
Motorola Nexus 6,{V,A},Invensense Inc.
Motorola Moto G(6) plus,V,AKM AK09918
Motorola Moto G(7) plus,V,MEMSIC MMC5603NJ
Motorola One,V,MEMSIC MMC3630KJ
OnePlus 5T,V,AKM AK09911
OnePlus 6,V,AKM AK0991X
Samsung Galaxy A6+,V,Yamaha YAS539
Samsung Galaxy A8,V,AKM AK09918
Samsung Galaxy S7 edge,V,Yamaha YAS537
Samsung Galaxy S8,{V,A},AKM AK09916C
Samsung Galaxy S8+,{V,A},AKM AK09916C
Samsung Galaxy S9,{V,A},AKM AK09916C
Samsung Galaxy S10+,{V,A},AKM AK09918C
Samsung Galaxy Tab S2,V,Yamaha
Samsung Galaxy Tab S3,{V,A},AKM AK09916
Samsung Galaxy Tab S4,V,AKM AK09918
Sony Xperia 10 Plus,V,GlobalMEMS GMC306
Sony Xperia XZ2 Compact,V,AKM AK0991X
iPad Air 2019,V,Unknown
iPad Mini 4,V,Unknown
iPad Pro,V,AKM AK8789
iPad Pro 9.7,V,Unknown

==> tables/websites.csv <==
website,precision,recall,f1-score,support
360.cn,0.8695652173913043,0.8333333333333334,0.851063829787234,48
accuweather.com,0.8225806451612904,0.9622641509433962,0.8869565217391304,53
aliexpress.com,1.0,1.0,1.0,39
alipay.com,0.8717948717948718,0.8717948717948718,0.8717948717948718,39
amazon.com,0.9230769230769231,0.972972972972973,0.9473684210526315,37
ampproject.org,0.8571428571428571,0.9,0.8780487804878048,40
apple.com,0.8333333333333334,0.8536585365853658,0.8433734939759037,41
baidu.com,0.82,0.9111111111111111,0.8631578947368421,45
bing.com,0.875,1.0,0.9333333333333333,42
blogspot.com,0.9512195121951219,0.9285714285714286,0.9397590361445782,42
csdn.net,0.9230769230769231,0.8,0.8571428571428571,45
ebay.com,0.9777777777777777,0.9166666666666666,0.946236559139785,48
facebook.com,0.8648648648648649,0.7804878048780488,0.8205128205128206,41
google.com,0.7380952380952381,0.8857142857142857,0.8051948051948051,35
imdb.com,0.9795918367346939,1.0,0.9896907216494846,48
instagram.com,0.9591836734693877,0.94,0.9494949494949495,50
jd.com,0.8135593220338984,0.96,0.8807339449541285,50
linkedin.com,1.0,0.9777777777777777,0.9887640449438202,45
live.com,0.8809523809523809,0.8409090909090909,0.8604651162790699,44
mail.ru,1.0,1.0,1.0,40
mi.com,0.9767441860465116,0.8235294117647058,0.8936170212765957,51
microsoft.com,0.9534883720930233,0.8913043478260869,0.9213483146067417,46
msn.com,1.0,0.8974358974358975,0.945945945945946,39
naver.com,1.0,0.9761904761904762,0.9879518072289156,42
netflix.com,0.868421052631579,0.7857142857142857,0.825,42
office.com,0.8070175438596491,0.9019607843137255,0.8518518518518519,51
ok.ru,0.9487179487179487,0.8604651162790697,0.9024390243902439,43
pinterest.com,1.0,0.9142857142857143,0.955223880597015,35
qq.com,0.8333333333333334,0.975609756097561,0.8988764044943819,41
reddit.com,0.9318181818181818,0.8723404255319149,0.9010989010989012,47
samsung.com,0.9761904761904762,1.0,0.9879518072289156,41
sina.com.cn,0.8571428571428571,0.8727272727272727,0.8648648648648648,55
sm.cn,0.8666666666666667,0.8125,0.8387096774193549,48
sogou.com,0.7,0.9210526315789473,0.7954545454545453,38
sohu.com,0.9534883720930233,0.9534883720930233,0.9534883720930233,43
spotify.com,0.9302325581395349,0.8888888888888888,0.9090909090909092,45
store.google.com,0.975,0.8863636363636364,0.9285714285714285,44
taobao.com,0.926829268292683,0.8636363636363636,0.8941176470588236,44
tmall.com,0.9782608695652174,0.9574468085106383,0.967741935483871,47
twitch.tv,0.9387755102040817,0.9583333333333334,0.9484536082474228,48
twitter.com,1.0,0.9777777777777777,0.9887640449438202,45
vk.com,0.9375,0.8653846153846154,0.9,52
weibo.com,0.7692307692307693,0.7894736842105263,0.7792207792207793,38
whatsapp.com,0.8636363636363636,0.7916666666666666,0.8260869565217391,48
wikipedia.org,0.9130434782608695,0.8235294117647058,0.865979381443299,51
yahoo.co.jp,0.9555555555555556,1.0,0.9772727272727273,43
yahoo.com,0.8717948717948718,0.9714285714285714,0.9189189189189189,35
yandex.ru,0.96875,0.96875,0.96875,32
yidianzixun.com,0.8888888888888888,0.8888888888888888,0.8888888888888888,45
youtube.com,0.8918918918918919,0.8918918918918919,0.8918918918918919,37
Average,0.9088646878630969,0.9063465412368708,0.9058132707693973,2188

